Diachronic Data Analysis Supports and Refines Conceptual Metaphor Theory

As a contribution to metaphor analysis, we introduce a statistical, data-based investigation with empirical analysis of long-standing conjectures and a first-ever empirical exploration of the systematic features of metaphors. Conversely, this also makes metaphor theory available as a basis of meaning emergence that can be quantitatively explored and integrated into the framework of NLP.

==> figures/name.csv <==
0.1 0.1
